Sokolov--Ternov effect in rotating systems

We study electromagnetic radiation by electrically charged fermions embedded in a rotating medium in an external magnetic field. We compute the dependence of the radiation intensity on the angular velocity $\Omega$ of the rotating medium for fermion polarizations along and opposite the magnetic field direction in intense subcritical fields. The polarization dependence of the photon radiation results in the Sokolov--Ternov effect -- the radiative polarization of fermions. We study the dependence of the degree of polarziation on $\Omega$. We found that rotation significantly changes the degree of polarization. We show that the rotating quark-gluon plasma acquires a finite magnetic moment that exhibits complex dependence on $\Omega$.

==> Data.csv <==
"Total Rate and Intensity"
"The total rate and intensity are organized as follows. For a given B and Omega, the rate and intensity were calculated for a static set of n (below) and a=1."
"The first 4 rows are rate data for (B,Omega), the latter 4 rows are intensity data. Each row is a different spin configuration, in order ++, +-, -+, --. The totals do not depend on photon polarization."
"The following values of n were used."
1,10,50,100,250,500,750,1000,2000,3000,4000,5000,6000,7000,8000,9000,10000
"B=10^(-2), Omega=10^(-5)"
3.7519486591364145e-22,0.03549381354254775,0.13229124973994513,0.19498182078512274,0.27941769705739805,0.3378351070055589,0.3718819938007656,0.39866177884456416,0.49787182168407146,0.6217575692455968,0.7727826010490964,0.9331758463132913,1.296480972636932,2.3773406005198567,3.623980366937935,4.131242033167241,5.3631186089074365
0.000022304330121651127,0.0000278485210856141,0.0000522606238963517,0.00008244380803866664,0.00017424289404555616,0.00034604261630983435,0.0005616493359890578,0.0008454534836158674,0.0034745193514594958,0.012963591488431436,0.04310200193629899,0.09673787657573318,0.22051570445210575,0.3059577488617822,0.433353793404588,0.5614083019764898,0.676436358558397
5.1624060051784995e-31,2.9536679176663047e-8,5.327383752453038e-7,1.5022601464529634e-6,4.964132259134089e-6,0.000011532061398173567,0.000019347798487181366,0.000029094979891593315,0.00011797573353379888,0.0005880887775568706,0.003751051094093339,0.020644524940270352,0.09684098165412448,0.2540968837657362,0.37923997855512237,0.47825750977310794,0.6457470386374814
0.004496322422890574,0.04006558704572176,0.13733446325432297,0.2006594063555178,0.28684490687810976,0.34796324906196213,0.3848716758525832,0.41495900712388284,0.5370317634304375,0.71845254644456,0.9980068795436733,1.2993863436847601,1.6874620978316608,2.393563458347073,3.6948792604103473,4.302907536722002,5.368109831505746
7.9640015238622095e-25,0.06947543382551223,0.2229609607249236,0.296200311156413,0.36660465855634866,0.4062536515837544,0.4368111998972928,0.4710293255382689,0.6868266478543865,1.0763037389107553,1.6222540216372971,2.2197642541082563,4.210345904551322,10.789733735571696,17.818066575018456,19.50959099767129,26.08306315152453
0.000047063884946712284,0.00008396738078324469,0.0002502927931500495,0.00045503806334312014,0.001059867999098195,0.0021686530211876107,0.0035771985642773767,0.00548157213344428,0.024679570629561637,0.10100639461500059,0.36016898788944707,0.7970528955432975,2.112308756234314,3.08216526683761,4.250975364118561,5.43070348354333,6.429193768481523
1.0957880717808337e-33,7.487198298360927e-8,1.923824719992542e-6,6.063512702036046e-6,0.000021625851996904367,0.00005163930314488243,0.00008851947045942234,0.00013684638881146288,0.0006624923116717974,0.004054935131923771,0.02913897781839754,0.1622555295259803,0.8230438433282825,2.237015104369074,3.5209009977673356,4.504425694652648,5.939152495228373
0.00948759250733018,0.08035326146926965,0.23849377527128868,0.31590480463215265,0.39533629975054735,0.44752078520165145,0.4915724943824538,0.542149660189748,0.8871684492717868,1.6561945546508294,3.156145620252407,4.809675957821205,7.708169153312621,11.805824908103489,18.900966019912836,21.20675668025736,26.511214986074837
"B=10^(-2), Omega=10^(-6)"
3.751966192666095e-27,0.03545170805271277,0.13191118625868356,0.19393259262860651,0.27530686798549253,0.3262403329749041,0.3504895788654882,0.36537590314029195,0.3953375257925424,0.41127175022801277,0.4235320492589627,0.43462417380607193,0.4454964070544971,0.4565149808708042,0.4679122551782835,0.4798009748678182,0.49223964078015015
0.000022243948198093132,0.000027727808078805314,0.00005158567027935899,0.00008029029631659895,0.00016095438364442907,0.0002844935784083631,0.0004005811730244843,0.000512700956489493,0.0009528043188755486,0.001417647354577383,0.0019381047438196996,0.0025325786630339964,0.003241864971029333,0.004072960560421661,0.0050594275079950245,0.006232308060364595,0.007626650337689143
5.162439682911146e-38,2.9441559978688312e-8,5.280174132663257e-7,1.4757587536994592e-6,4.7074681870720445e-6,0.000010097947360726516,0.000015315468758956268,0.000020409987855166063,0.00004043070277614229,0.00006115189436965571,0.0000837088645173619,0.00010900824064841528,0.00013821880734848587,0.00017236987903587433,0.00021302193588560394,0.00026211755019590297,0.00032220995002787424
0.004492264481927579,0.04001577406004383,0.13692206684100144,0.1995284128545526,0.2823848316948546,0.33517417866304433,0.3608910071415831,0.37703667234861765,0.41112965629212744,0.4307205929613678,0.44665240011939844,0.46163346186420673,0.4767960489274301,0.49257382807901096,0.5093183185027729,0.5272440047932647,0.5465120422950763
7.963973073365535e-31,0.06931133081669479,0.22159318344705492,0.292523868892104,0.35282095227558513,0.36893985819673547,0.36938656637480655,0.3670564109610505,0.35810008530478615,0.3555231423697479,0.35806208710129134,0.36441129036098996,0.3739650768688869,0.38611539991593397,0.40062364682870794,0.4172799763723795,0.43591686669197904
0.0000468936019655462,0.00008345384830351492,0.0002459021336802878,0.00043923653767183486,0.0009552493680669183,0.0016843725444227614,0.0023242408898401534,0.002913849780545808,0.005076647559182347,0.0072416614051106516,0.00961575670644141,0.012264280234431027,0.015517768284617466,0.019277668764034427,0.023746315271199636,0.029067762632471406,0.035403882233706434
1.0957862670866613e-41,7.452120660231408e-8,1.8990317044691794e-6,5.909200804404922e-6,0.000020035923845487534,0.00004273374968729926,0.00006361418981908057,0.00008323016068678064,0.00015600734685286482,0.00022814006920180875,0.000305889001497567,0.0003931786179599233,0.0004963281387965169,0.0006185825636027919,0.0007670399129251127,0.0009500491428465337,0.0011786095770984887
0.009470371915113324,0.08015419834796636,0.23695461121523445,0.31176363613616626,0.3794703836399636,0.40307839861409794,0.4087797718755035,0.4106826593948577,0.4147870736627835,0.4235901695226521,0.43780810747431287,0.4567559017748885,0.4808593952586783,0.5093776753103598,0.542644570376613,0.5808440012385052,0.6242161543485547
"B=10^(-2), Omega=0"
0.,0.0354474078217092,0.1318697524001862,0.19381889638837532,0.2748607421430066,0.32500613193656136,0.3482701643282558,0.3620249454574247,0.38640262947490256,0.3954884363037538,0.39988911222545065,0.4022307163832664,0.4035058051269372,0.40414519424656675,0.4043952136660401,0.4043910735526569,0.4042153228494214
0.000022237617506740698,0.000027714696807128957,0.00005151198235183876,0.0000800560279830866,0.00015955718418543226,0.00027847739943609554,0.0003862075492042947,0.0004859448312898467,0.000832511910799864,0.001125238268557264,0.0013831057577237224,0.0016139247297794113,0.0018287100062647369,0.0020258415593814006,0.0022098063180110957,0.0023825891235247846,0.0025457151918870514
0.,2.9431216327755703e-8,5.275012109153283e-7,1.4728684811500396e-6,4.6803692863894165e-6,9.95539872454505e-6,0.00001494585457279854,0.000019688047582520923,0.0000368706172442508,0.0000521004788570747,0.00006600001324230889,0.00007888298183049025,0.00009099613486717145,0.00010243322213378557,0.00011330894739998432,0.00012369881986251067,0.00013366185101723607
0.004491888646448168,0.04001066429635996,0.13687710396857472,0.19940580318947673,0.281901415168522,0.3338189916421232,0.35842628344361366,0.373278801244534,0.4008027177622344,0.4120494994333131,0.4181163977890876,0.4218152962057107,0.4242480031691451,0.4258877613574487,0.4270210892683132,0.4278074670691633,0.4283467597836236
0.,0.06929381256295,0.2214436983243703,0.2921227832712023,0.35134034309175316,0.3650894763239519,0.36276601842137307,0.3574046328160805,0.33468911456148986,0.31656594528411525,0.3021472436713688,0.2902577803086123,0.2802127008674957,0.27150646961930025,0.2638456926204516,0.257015800992124,0.2508616283536242
0.00004687549484521099,0.00008339781733935931,0.00024542427291736525,0.00043752390891831344,0.0009443860554735656,0.0016383929197133827,0.002217724366421162,0.0027213309176381427,0.0042870634989801175,0.0054411245427623415,0.006359064792017974,0.007099679106285931,0.007771853753566712,0.008336659372582315,0.0088345879069782,0.009278511035311816,0.00967788410465603
0.,7.448283762426509e-8,1.8963354439487378e-6,5.89242563338379e-6,0.00001987054813921519,0.00004187579272900306,0.00006145178147171474,0.00007911814375981644,0.00013735313602210864,0.0001833555024757113,0.00022189345794370894,0.00025507911295059973,0.00028476306792436855,0.0003112468874710131,0.0003352928376433318,0.00035732060623556685,0.00037764531152875924
0.009468617896140081,0.0801329084536232,0.23678642856610263,0.31131195719503163,0.37777037145983916,0.3985283322648124,0.40077889683554163,0.3987994547343179,0.3843274628703425,0.3707890077597182,0.3593649616026081,0.3495391631326026,0.3411177271940418,0.3336085799530981,0.32688045468775445,0.3207874101801991,0.31522073592067856
"B=10^(-2), Omega=-10^(-6)"
1.8759830964128312e-27,0.03544235481093883,0.13182693027558368,0.19370051205507136,0.27440880843927656,0.32377032298207076,0.3460680573191696,0.3587245838559693,0.3778567492419936,0.3808632814139384,0.37871643530699917,0.3742374295782214,0.36855217250639377,0.3621658839770069,0.35539542105483707,0.348423686340609,0.3413695997017779
0.00002223054528761677,0.00002770105008777419,0.00005143701849050483,0.00007982038792389985,0.00015816349478767203,0.0002725909765326709,0.00037239828606130043,0.0004607402237135867,0.0007288688656804896,0.0008977366228613217,0.000996580890589998,0.0010437796631830854,0.0010546615183920113,0.0010379286529955541,0.001002154206068799,0.0009535185035534579,0.0008967781203065108
2.581219841563177e-38,2.9420461436105312e-8,5.269758181459477e-7,1.469955273350177e-6,4.653022563475784e-6,9.814499839546485e-6,0.000014586960641167148,0.000018999631885656635,0.00003372899426503551,0.000044789186154976566,0.00005302088337932901,0.000058985234800107754,0.00006312715780366958,0.00006576386434307972,0.00006717823445922383,0.00006759717488682208,0.00006721015540062318
0.004491362748088087,0.04000470980479992,0.13683066454231527,0.19927836779442043,0.28141214287894634,0.3324638517492434,0.3559856824889626,0.36958873442739804,0.3910112363015708,0.3950348692000396,0.39322710027113866,0.38866997945038123,0.3826419122913996,0.37573780031230714,0.36834038328717617,0.3606777436448685,0.3529011646235706
3.981978651351554e-31,0.06927490498637637,0.2212906544951334,0.2917145001251206,0.3498534185401401,0.36127143033759984,0.3562800399692273,0.3480599322099615,0.3131410613672898,0.282665952435059,0.25632664033377794,0.2331774698541511,0.2126017880268685,0.19414190193231384,0.1775001032697436,0.16244306210192236,0.14878654703046454
0.0000468558257519562,0.00008334014110176811,0.000244937777675982,0.00043580692288578717,0.0009335800886798191,0.0015936866618322344,0.0021163582796334605,0.0025423433224785333,0.0036265132392798087,0.004104616360444546,0.004233981742699249,0.0041453464763789236,0.003942390682308511,0.0036598830486621707,0.0033413065492941315,0.0030111995102839666,0.00268574705224504
5.478920485771651e-42,7.444347728994444e-8,1.893576393550652e-6,5.8755907757615066e-6,0.000019703478696106152,0.000041034014136428,0.00005937404574794821,0.00007525351536278787,0.00012142411308957681,0.0001490556372548272,0.00016476276024192632,0.00017222485566464895,0.00017405908481711626,0.0001717462027361798,0.00016657046556911128,0.00015942534200296752,0.00015097937597010193
0.00946654739044908,0.0801100185656824,0.2366143005683354,0.31085271815187265,0.37606445307683084,0.394025178794782,0.3929653181555947,0.3873495136714132,0.3566849918527081,0.32605417119708696,0.29771851705258423,0.271704391814767,0.24793560806619414,0.2261751433077988,0.2063007270366848,0.18817035260373272,0.17165021131766864
"B=10^(-2), Omega=-10^(-5)"
1.8759743375464898e-22,0.035400281103800765,0.13144868572177082,0.19266259633562316,0.2704352200032668,0.3131038988254802,0.327503730531209,0.33164541461730607,0.3158343990493218,0.2877399195521062,0.260361091015784,0.2362470140701711,0.21562231549617877,0.19806465057167277,0.18308090188307438,0.17020921870608274,0.15906522656657865
0.00002217030095823294,0.000027580940226893874,0.0000507740329894952,0.00007774582280945112,0.0001462838179647571,0.0002256933040168786,0.0002707809942844369,0.00029050336231899865,0.00024307764026245974,0.00015338025235505954,0.00008919577946949342,0.00005140568213482044,0.000030273630329706483,0.000018427926697280756,0.000011623944676137526,7.587582974914067e-6,5.110943413784915e-6
2.5812030133495527e-31,2.9325693025471858e-8,5.223219510969465e-7,1.4442445995475979e-6,4.4188852406201975e-6,8.669746617455887e-6,0.000011845499720789428,0.000014078092040540157,0.00001665191079776384,0.00001428725579290168,0.00001084529560313259,7.81239320289795e-6,5.5301866528196165e-6,3.9176750434514855e-6,2.8030325380366034e-6,2.033898984130196e-6,1.4988703909865515e-6
0.0044873050842070715,0.039954944456532596,0.1364204346293146,0.1981606517505044,0.27711543963571084,0.3208144466371888,0.3355693392459944,0.3396730986307216,0.32216134866885515,0.2920979895611443,0.2632710541750298,0.23820284010507234,0.21696500190938395,0.19901036517195006,0.183764378006223,0.17071518804600863,0.1594480324114889
3.9819219242810844e-25,0.06911117523630525,0.2199356257735025,0.2881122957887209,0.3369116503558731,0.32928742895857294,0.30434592886199113,0.27686593770507767,0.18125463147780943,0.11734157337831612,0.07720542575955276,0.052163368316856036,0.03630327595287509,0.026007732985970696,0.019136816894268868,0.014422861931198258,0.011103505075026618
0.00004668612236921737,0.00008283030066268769,0.00024064845782993747,0.0004207388269372689,0.0008425952507504891,0.0012469854078489614,0.0014019697757146103,0.0014033259915536055,0.000882733739484056,0.00041645564199150605,0.00018092556995950965,0.0000784280526768426,0.000035213274107831664,0.00001662626176933138,8.28453581139422e-6,4.3475224969286214e-6,2.3926338522288956e-6
5.478831883631473e-34,7.409468504190417e-8,1.8692675136638653e-6,5.727425159925447e-6,0.000018294253962424622,0.000034383132405873645,0.00004420480502473007,0.0000493008175954192,0.00004522153796435245,0.000030083534042567787,0.00001766640446981106,9.867241324247858e-6,5.460159947701526e-6,3.061185600833252e-6,1.7580638382604517e-6,1.0387986996623873e-6,6.32012721366152e-7
0.009449347258024491,0.07991146318106254,0.23509060810327434,0.3068016176378437,0.36125214247131676,0.35656277430143124,0.33121144758316773,0.30184249658481654,0.19590921713274495,0.12477965700801447,0.0808764243115544,0.05400949494430274,0.037268420396070395,0.026535644734531755,0.01943886648532954,0.014603081761173062,0.011215188196632465
"B=10^(-2), Omega=10^(-5)"
3.819348319002468e-20,0.004129065702934872,0.0213500979809402,0.04062913453601013,0.08749611063374134,0.14323760190525814,0.18381172851104752,0.21604735563854402,0.310850338174649,0.3946168101554543,0.49695387221298293,0.6545076187394415,0.9555980902482424,1.5812060669994124,2.6912862643295448,9.186357137911168,15.556226618543052
2.3701042866033536e-7,2.438169168771531e-7,2.744885945350797e-7,3.138258798604583e-7,4.390711826816866e-7,6.763291624201504e-7,9.59152612587176e-7,1.302264947752125e-6,3.7869332640160268e-6,0.000011122418152620666,0.00003959752571722082,0.000201405361885479,0.0017006822023972405,0.02158140395432563,0.19975999718858206,0.5952538312022136,1.244039695905043
5.266740335520582e-28,3.720550306088795e-12,9.670134423622285e-11,3.699843873441117e-10,2.014384429475496e-9,6.705704054918861e-9,1.3199948235171586e-8,2.1336545112214983e-8,7.711189451026389e-8,2.3583006285908265e-7,1.0161427639452732e-6,8.769062008060796e-6,0.00016025062989089562,0.004717386662821856,0.10605231379525855,0.5316385736026025,1.1587957772872894
0.0004651404220208277,0.004595434608599469,0.021822405715898305,0.04110980171571052,0.08800639225424449,0.14380749033225887,0.18445130197757326,0.21676687398806727,0.31203834906560435,0.3967608739314013,0.5014887685784024,0.6669922194460757,1.0067168924980703,1.8739649313114528,3.558425482659322,9.339842971908762,15.808727077595384
8.252702707424139e-22,0.008937853497105507,0.045261871983679806,0.0841830322252667,0.1719541904940533,0.266784892948728,0.3330908247028593,0.38749307556506163,0.5946707677746336,0.9100502205879697,1.5609721426995866,3.274338273839879,9.173637716078028,30.919444630025836,91.69531973657934,598.7769183090641,1220.7003903830564
5.168864687391524e-7,5.630952691255458e-7,7.743794211616984e-7,1.0517883022316732e-6,1.972176986349074e-6,3.828010745801548e-6,6.189239446988177e-6,9.239493832803955e-6,0.000035836626245942006,0.00014123268819851823,0.0007184560000888979,0.005639094257191468,0.07668653079724198,1.5075650393539972,20.33933427252079,83.66470643495418,202.311251768753
1.1380171396235664e-29,8.346709183887943e-12,2.4695683944003334e-10,1.0636504503273121e-9,7.1702380782636015e-9,2.8516832993679847e-8,6.236997728867808e-8,1.0919182996235385e-7,5.218819938426372e-7,2.3109542444347795e-6,0.000016660064836667952,0.00024818582307829394,0.007341018340804069,0.3223900919641251,10.033907770782982,70.39441991902213,183.78298464419092
0.0010144057692185523,0.009971815196754249,0.04638096202794426,0.08540518931245393,0.17347236552845544,0.2687884194377812,0.33561084213111436,0.390595681639011,0.6015392266761,0.9268878528167181,1.6129569647487345,3.505505721232682,10.836307451232141,47.32814952763447,173.09195613938132,644.6156653732174,1277.3428981832737
"B=10^(-2), Omega=10^(-6)"
3.819366760679246e-25,0.004091057962971567,0.021120942994583176,0.0401125308068342,0.08582497049921872,0.13879256861914238,0.17565400792070696,0.20329955421903262,0.2707447316756334,0.3089964317436685,0.3356371033530299,0.3564793767456633,0.3741156050624754,0.3898320897240202,0.40444324984519503,0.4184591285545355,0.43223760014849844
2.307276985890036e-7,2.3695058806434256e-7,2.647000679751403e-7,2.995847745846154e-7,4.0539259326077915e-7,5.850375013871426e-7,7.685256536317089e-7,9.55981432621962e-7,1.7526289379038521e-6,2.6454295535009625e-6,3.666322220820518e-6,4.852842141936095e-6,6.250767906437668e-6,7.91696387993644e-6,9.924014853817022e-6,0.000012365352792178071,0.00001536277379602313
5.266776644002756e-35,3.6339185106442892e-12,9.397362599420429e-11,3.5716228381949894e-10,1.902022083471646e-9,6.061260738480822e-9,1.1328596437545209e-8,1.7242198418380963e-8,4.435687277553999e-8,7.513205730085228e-8,1.09369858416487e-7,1.4765195542826224e-7,1.908950999246575e-7,2.4030893630579315e-7,2.974931257824889e-7,3.645639842853992e-7,4.443753420415463e-7
0.0004609938246740166,0.0045529146411379465,0.02158700281238889,0.0405845225032509,0.08631750906703509,0.13932318930188411,0.17622375377095995,0.20390814107027358,0.2715029324719793,0.3098995367213096,0.336686949208599,0.35768288176803925,0.3754840178386043,0.3913807378184912,0.4061918492673096,0.42043229490254747,0.43446568453596235
8.2526738987162e-28,0.008774206470954003,0.04429836887657494,0.08205099991981907,0.1651979669244992,0.2487486022116971,0.29948381237920113,0.3339686506359503,0.408384086074726,0.4486766214962318,0.47969363346117677,0.5082476378297619,0.5371063317519602,0.5677115536902886,0.6010809130447508,0.6380549505276448,0.6794548685780263
4.986935029102469e-7,5.416055932504032e-7,7.353924350639624e-7,9.838134933507508e-7,1.7603949405952683e-6,3.1251295104880787e-6,4.5511792376770424e-6,6.0286248065237744e-6,0.000012467081749137708,0.00001995776228587348,0.00002887844166283598,0.00003971067440369621,0.000053074144427083886,0.0000697792998889459,0.00009090905617112005,0.00011792544228573455,0.00015282647923539386
1.138015605476728e-37,8.073459408903499e-12,2.3683353000393216e-10,1.0092329185369258e-9,6.576641818986027e-9,2.4487444780647778e-8,4.950766440499084e-8,7.906816246974529e-8,2.2336188954662756e-7,3.968519848957187e-7,5.994814991719488e-7,8.377069220173949e-7,1.1215906737150128e-6,1.4650507881891784e-6,1.8873751652755474e-6,2.415555283862831e-6,3.088093741612438e-6
0.0009963893638067298,0.009788323501142438,0.045388630298984434,0.08323108405185141,0.16662019337567596,0.25051422758025554,0.3015474728321822,0.33630251576654047,0.41166635891626474,0.4528428641333161,0.4847701999387666,0.514312914269012,0.5442817699896868,0.5761621122261489,0.6110214831896181,0.6497608045290322,0.6932770161054473
"B=10^(-2), Omega=0"
0.,0.004086837468682144,0.021095553622201755,0.04005544988222886,0.08564173428981414,0.13831206892419132,0.17478643545227993,0.20196810714928298,0.2669402319048722,0.30189178074501294,0.32452115463818454,0.3406886293237524,0.3529914231463136,0.3627274423905743,0.37068585006537247,0.37734603290303514,0.38302405427552066
2.3003661368064135e-7,2.3619646310663313e-7,2.636322525597389e-7,2.980436563649047e-7,4.0183225569789053e-7,5.758148919344701e-7,7.50268653837332e-7,9.247939080059856e-7,1.6212268765860593e-6,2.3137564385543953e-6,3.002375069897195e-6,3.687397630894516e-6,4.369130764047934e-6,5.0478261156408416e-6,5.723702652300941e-6,6.396941387059654e-6,7.067696446945034e-6
0.,3.624378371807092e-12,9.367486872361397e-11,3.5576732419948384e-10,1.8900401951342323e-9,5.995140913386711e-9,1.1145175400608086e-8,1.6861730455922355e-8,4.2121710697653186e-8,6.875766889212382e-8,9.580487586583638e-8,1.2299331611968976e-7,1.502220140033082e-7,1.7744416513312536e-7,2.0463880227040755e-7,2.3179466665825503e-7,2.589059098332965e-7
0.00046053318568517476,0.004548193512733136,0.021560923810355587,0.040526489500728825,0.08613235573315216,0.1388385723282811,0.17534911608849002,0.2025659213987416,0.26766503308299977,0.30272562812988735,0.32545136035753436,0.3417058885945497,0.35408859279857885,0.3638988146545393,0.3719267481729597,0.37865253225189344,0.3843928016019864
0.,0.00875612699405129,0.04419228026516121,0.08181727404987604,0.16446706332512182,0.24684781180843063,0.296049692225122,0.3286886947719264,0.39317310646541676,0.42007636407052046,0.43455733478338,0.44344360701994073,0.4493530955082917,0.453486030224932,0.4564874615159656,0.45872442846514927,0.46042265705293495
4.967022966935259e-7,5.392595870262762e-7,7.311787536823888e-7,9.765440773337219e-7,1.7384200726588022e-6,3.0563759002794297e-6,4.401731535394865e-6,5.758387364100465e-6,0.000011200765112023098,0.000016608032766886607,0.00002196508502586193,0.000027272825096368395,0.000032534458416824456,0.00003775327102718664,0.000042932217833247034,0.00004807387168240854,0.00005318046587428552
0.,8.043536389804601e-12,2.3573407247831646e-10,1.0033782016879036e-9,6.514490991340611e-9,2.4087202874856303e-8,4.830776700387665e-8,7.645796156240623e-8,2.0657403532038087e-7,3.4695042147377354e-7,4.902593221959838e-7,6.344029627659364e-7,7.78596501661266e-7,9.224999679120631e-7,1.0659564511992939e-6,1.2088916457670214e-6,1.35127251389786e-6
0.0009943977498772514,0.009768053915840407,0.045279382421468735,0.08299278381453425,0.1658790858889408,0.24858921419442087,0.2980692273496181,0.3309525534574967,0.39621973844498914,0.4237340449067177,0.4387308324246454,0.4480702920690107,0.45438778537603236,0.4588941526809261,0.4622414728331611,0.464801717447904,0.46680423246068214
"B=10^(-2), Omega=-10^(-6)"
1.909683381151788e-25,0.004082615362173571,0.021070147166585555,0.03999831716999572,0.0854585370592454,0.1378328940436899,0.17392393742821802,0.20065016090274276,0.26323580036077254,0.29512103935632933,0.31418395571938973,0.3263940577059417,0.3344393282135203,0.3396692829948839,0.3429300781973573,0.34474401719176506,0.3454630690353271
2.2934683623617807e-7,2.354438131074454e-7,2.6256646300792286e-7,2.9650630903478415e-7,3.9829960871104146e-7,5.667461347428626e-7,7.325008386202373e-7,8.94795776973412e-7,1.5016328826682637e-6,2.0317589051674424e-6,2.4806445021033904e-6,2.848963557154378e-6,3.140574774012429e-6,3.3611562951088358e-6,3.517654167294478e-6,3.617484936326329e-6,3.6681442839531894e-6
2.6333883230986784e-35,3.6148529293479026e-12,9.337663059539532e-11,3.543754535604989e-10,1.878132347002138e-9,5.929904613936699e-9,1.096571088330729e-8,1.649306243896683e-8,4.005092673464486e-8,6.316985965924907e-8,8.465200674951265e-8,1.0413000313758117e-7,1.2149404404355027e-7,1.367426998971167e-7,1.499441769507208e-7,1.6119998024155786e-7,1.7063195304361524e-7
0.00046007239221618993,0.004543470573713245,0.021534827112749802,0.040468403796839025,0.08594724635258408,0.13835531609672008,0.17447966404987791,0.20123746179863133,0.26392923476259134,0.2958928740599488,0.31501279967096846,0.3272630242757647,0.33533480120123393,0.34058010250616844,0.3438471068538952,0.3456597670400616,0.34637143393832454
4.126328706687628e-28,0.008738062132683173,0.04408624564352988,0.0815836323909089,0.1637382343515217,0.2449619965804023,0.292663208758135,0.32352047959385405,0.3787671617439372,0.3940713734917892,0.39540215469287654,0.3901107327572918,0.38119662872625826,0.3701357782668146,0.35780240132391034,0.3447390303407517,0.33130911775601435
4.94716905798156e-7,5.36920735970242e-7,7.269776213820448e-7,9.693055897041084e-7,1.716702066514448e-6,2.9892085225826967e-6,4.25766348549871e-6,5.501722229567549e-6,0.00001008077647353384,0.000013894430751401243,0.000016905703534762882,0.000019149182486764597,0.00002069417112267619,0.000021626157543800816,0.00002203769362498187,0.00002202006879927388,0.000021659058556714172
5.690066660973037e-38,8.01369182715119e-12,2.346378081022899e-10,9.975460118022656e-10,6.452953228776092e-9,2.3694842441460924e-8,4.714483286909009e-8,7.396042930353756e-8,1.9146112092087477e-7,3.052806465310927e-7,4.066705247614375e-7,4.933537567839155e-7,5.651093729657622e-7,6.225798647105513e-7,6.668596953449366e-7,6.992298212550707e-7,7.210350781430423e-7
0.0009924078032612128,0.00974780072933444,0.045170189454773586,0.08275457050336328,0.16514011571480267,0.24667953695138206,0.2946397147250535,0.325716854978665,0.3815987117383204,0.39729518922266205,0.3988632964507072,0.3936981155491092,0.38482719805248905,0.37374655063248857,0.36134593961742967,0.34818014467291025,0.33462242698061206
"B=10^(-2), Omega=-10^(-5)"
1.9096742407172672e-20,0.004044639555350244,0.020842133535268995,0.039486958694973415,0.08383104005156657,0.1336337400383946,0.1664789494273052,0.1894539743357329,0.2340547641982884,0.24612236041399846,0.24569753741166828,0.23976472047545838,0.23141379961366565,0.22210755893129275,0.21262998854579593,0.2033724955171341,0.19452815704415535
2.232013338800698e-7,2.2874829084182692e-7,2.531484281277767e-7,2.830278672890854e-7,3.6801528162496575e-7,4.922227353415879e-7,5.93230493441712e-7,6.713745032218945e-7,7.947402557005946e-7,7.316345044238764e-7,6.026658781324702e-7,4.702055075842703e-7,3.575432374560223e-7,2.691369561807356e-7,2.0234672860685313e-7,1.5272754782423255e-7,1.1606258323799427e-7
2.633370277489583e-28,3.5298792880270844e-12,9.073003713531391e-11,3.4210284760681865e-10,1.7750653991692138e-9,5.3841392067585405e-9,9.51922037290987e-9,1.3636932976947489e-8,2.658160250384377e-8,3.291184353859508e-8,3.4293511713886305e-8,3.2713999388183335e-8,2.9654754964545134e-8,2.605919540487818e-8,2.2467859613934785e-8,1.915225926313866e-8,1.622288146528885e-8
0.0004559260941108836,0.004500993745684077,0.0213006420112717,0.03994857294443814,0.08430300341382616,0.13412142096830143,0.16697736084556092,0.18995761529817762,0.23453638136310356,0.2465451143835504,0.2460528042093524,0.24005697336307646,0.23165209363858916,0.22230150972393303,0.21278822409941875,0.20350220479307887,0.19463512307616354
4.126269085397096e-22,0.008576407845016655,0.04314054422520198,0.07950880034274402,0.15734824255668609,0.2288335289864853,0.2645024313805575,0.28183083085115235,0.27794402745811747,0.23863851301834138,0.1964593703238201,0.15940203202266817,0.12896484055624535,0.10462278079630419,0.08535434496538263,0.07012581433373241,0.05805480104276234
4.771164872270631e-7,5.162392663215746e-7,6.901941449852715e-7,9.06579288066646e-7,1.533843193314358e-6,2.4535499591253723e-6,3.1761386785352286e-6,3.6967935217402594e-6,4.196230449553054e-6,3.4048166747901307e-6,2.4073010715546503e-6,1.5976555785779956e-6,1.0320261447402483e-6,6.616169245706108e-7,4.255652941475739e-7,2.763210967244e-7,1.8171080401850802e-7
5.689972248265076e-30,7.748946492346799e-12,2.2499016983037813e-10,9.46677868857419e-10,5.929478510132238e-9,2.050675601059055e-8,3.81581137104998e-8,5.5664812956851075e-8,1.0378086588847055e-7,1.1531316159675431e-7,1.0555346078347212e-7,8.765923083661815e-8,6.894652951996068e-8,5.257005365472418e-8,3.9408256876980664e-8,2.9303944855453647e-8,2.1740104568806984e-8
0.0009745901343857461,0.009566584460755928,0.044196450903731956,0.08063946957031669,0.158662673638825,0.23035350282351208,0.26613867319321516,0.2835196142301334,0.2794887014390701,0.23983664780234876,0.19732560466515348,0.16000936517750228,0.12938622576718667,0.1049153236704639,0.08555882059915437,0.07027018839967125,0.05815795039214082
"Magnetization"
"The magnetization data is structured in the same way as the Rate/Intensity data, but instead of various n, various Omega are used for a fixed B and n."
"From these lists the magnetization can be computed as described in the text."
"The following values of Omega were used."
"-1/100000","-1/125000","-3/500000","-1/250000","-1/500000",0,"1/500000","1/250000","3/500000","1/125000","1/100000"
"B=10^(-2), n=1000"
0.33164495513191006,0.337288375240679,0.34313662822842045,0.3492004918519174,0.3554907669706198,0.36202494545742486,0.3687967583198506,0.37583683830537185,0.38315290961786347,0.39075626340013214,0.3986624125667408
0.0002905028884174135,0.00032096575801000165,0.0003551839375580528,0.0003936751631011233,0.00043702893444907856,0.000485944831289849,0.0005411601247577605,0.0006036144329460674,0.0006743264095404656,0.0007544839262448047,0.0008454549948104536
0.000014078045493642753,0.000015007367567965142,0.000016020551570421514,0.000017128964679875576,0.00001834564855803683,0.00001968804758252092,0.000021171711863025894,0.000022823307398204105,0.00002467005466254243,0.000026746334325195113,0.00002909510060678208
0.33967262705913026,0.34585554536516805,0.352290872407352,0.3589943811851744,0.3659823633407681,0.3732788012445343,0.38088342394860336,0.3888353661912998,0.39715063874894924,0.4058499975765858,0.41495966855200467
0.27686542922468704,0.29088963179849203,0.305873702161587,0.32189611923712086,0.3390392490915238,0.357404632816081,0.37705829728268514,0.39813597844229215,0.4207422122773321,0.4449952715513263,0.47103032425847446
0.001403323745096044,0.0015969295846549715,0.0018202036806473896,0.002078032517056463,0.0023761265578084558,0.0027213309176381574,0.0031212709712974095,0.0035854542661377673,0.004124668794505523,0.004751710616741601,0.0054815815035515105
0.00004930064452163118,0.00005396230293831041,0.00005917659932243985,0.00006503178668905368,0.00007163271268057,0.00007911814375981691,0.00008763048931150811,0.00009738395733793593,0.00010861907662914552,0.00012164454987653558,0.00013684698325095492
0.3018419495030843,0.31844053270636474,0.33630906255971904,0.3555675165541102,0.37634528120236355,0.3987994547343189,0.4230541804156094,0.44931907486309525,0.4777781491308905,0.5086418443400478,0.5421507802642117
"B=10^(-2), n=2000"
0.31583400592469585,0.327642533673505,0.34047093780746474,0.3544423745771877,0.3696985968342675,0.38640262947490367,0.40470433588929294,0.4248102025541622,0.4469093440098112,0.4711999872319014,0.497872706664365
0.00024307726413703626,0.00030548936185748445,0.00038733791930947395,0.0004955039775909733,0.0006394996903826239,0.0008325119107998666,0.0010926927253829368,0.0014453301732869404,0.0019251636695913486,0.0025798998674657677,0.0034745255987874337
0.000016651863801932157,0.00001926656385745027,0.000022410301088269677,0.000026231375360628136,0.00003094403398688135,0.000036870617244251626,0.00004450119137112976,0.000054638150814424365,0.00006858034194947993,0.0000884887144627551,0.00011797624521485116
0.3221609466603263,0.33499554057617315,0.3490753533137912,0.3645831546128405,0.38173788957239324,0.40080271776223547,0.42205534714328885,0.4458696298423175,0.4726473898153744,0.5028579533944982,0.5370327187925124
0.18125432088092422,0.20303154673619866,0.22846038863129292,0.25826514216656477,0.2933226323001081,0.3346891145614918,0.3835753481178288,0.4414659896529751,0.5100233307808939,0.5911287933956739,0.686828296566418
0.0008827324161617797,0.0011898501614830848,0.0016184750273793463,0.0022210112424673,0.0030735975282312057,0.0042870634989801235,0.006021898862949861,0.008511887584340584,0.012094115529416884,0.01725310534921909,0.02467961111857948
0.00004522140584808308,0.00005556193768306429,0.000068704646710963,0.00008561640679005061,0.00010774460247645753,0.00013735313602211178,0.0001780647351968403,0.00023602235789243334,0.0003216843295452238,0.0004532411379135397,0.000662495067200452
0.19590888521921238,0.2214328579353271,0.2517577211563657,0.288004741273535,0.3315941931237493,0.3843274628703445,0.4484281522691705,0.5267719494836286,0.6229005202193749,0.7412272386705558,0.8871704433489652
"B=10^(-2), n=4000"
0.26036085842395035,0.2788772800136799,0.30086173068751215,0.3273523117317516,0.3597486081225744,0.3998891122254521,0.4499682410372745,0.5122759196327467,0.5881830024500122,0.6765891262218532,0.7727847875959134
0.00008919567083364162,0.00014033241079444226,0.0002310246530058559,0.00039941610316283026,0.000725998070817522,0.0013831057577236598,0.002737820710395369,0.00555061569356368,0.011300450115363634,0.022573524261384842,0.04310207475972107
0.000010845275105702349,0.000014804221814013486,0.000020640531142390855,0.000029444712034817383,0.00004317589098558898,0.00006600001324230916,0.00010900664045927176,0.0002073785912402011,0.0004784329205583535,0.0012974770952829007,0.0037510606255137403
0.26327081867048163,0.2827844164706821,0.3062794867313633,0.3351455329099965,0.37142067108205556,0.4181163977890884,0.47955795882725755,0.5617581300505312,0.6720093005475556,0.8169960520507205,0.998009533473139
0.07720533015773498,0.09670070409017399,0.12382221308197577,0.16247172600324078,0.21877413902794393,0.3021472436713627,0.4262292079221063,0.6086988658022311,0.867251794357322,1.209655867119131,1.6222601366197775
0.0001809253464575526,0.000333493041976233,0.000647412462058334,0.0013241905146659963,0.002843707322567673,0.006359064792017622,0.014609877619918011,0.033888445139729446,0.07771347352882192,0.17228375697080098,0.36016945615628027
0.0000176663698319273,0.000027659618344754046,0.000044424219565067496,0.00007321513811776829,0.0001243803142839807,0.0002218934579437082,0.000435660238124123,0.001009418593480063,0.0028331457041564532,0.008997685194200801,0.029139036902846985
0.08087632458700311,0.10251607371957541,0.13344229017615766,0.17913639731383965,0.24900817232442357,0.35936496160259895,0.5381020801987949,0.8312311477467309,1.3081409002787057,2.0574750111495304,3.156154321579838
"B=0.5*10^(-2), n=2000"
0.3113288004918391,0.3217756622367884,0.3330514123383324,0.34526069482701544,0.35852488456249854,0.37299049408301677,0.38880738816982197,0.40618220630834523,0.4253365679673487,0.44653099349858527,0.4700670239150418
0.000048900112571053685,0.000059844141195402224,0.00007389244907785984,0.00009210555551859946,0.00011596363688124741,0.0001475542958380249,0.00018983357306037255,0.0002470633879574659,0.00032539361698967955,0.00043379036722209435,0.0005854017253682243
2.8074502272345487e-6,3.1900868752703125e-6,3.644347966075137e-6,4.189989445880801e-6,4.855244129264864e-6,5.682072619184717e-6,6.734108351665487e-6,8.113936447812472e-6,9.98892206676993e-6,0.000012641059560294212,0.00001655552798940555
0.3144111192895176,0.325278143380724,0.3370556304897674,0.3498685941362337,0.3638649001885189,0.37922587616501086,0.39614686688442596,0.41489573890840237,0.4357755214090026,0.45915632089000974,0.48548767246807933
0.23493489707212828,0.25980478952393354,0.288590161790787,0.3220939979649393,0.36131550933383666,0.40751060294486513,0.46222100688361706,0.5274356738436573,0.6056274752880004,0.6999102682875662,0.8141899013995465
0.0002197617906156329,0.0002884311702926834,0.0003826681744265792,0.0005134576694112367,0.0006970868846028597,0.0009579593070104532,0.0013328846261618876,0.001878170180982391,0.0026803146891663716,0.0038733782188850032,0.005666314905002695
9.33397034744422e-6,0.000011247855064959155,0.0000136567301107099,0.000016732758293832553,0.000020734365813670444,0.00002606582833246262,0.00003338049074232395,0.00004379166857001633,0.000059241368822677915,0.0000832269942688867,0.00012218208820768855
0.2435870820576298,0.27038247212664507,0.30163329188538424,0.33832383598165167,0.38170473401988664,0.433383880163422,0.4953972122830996,0.5704395327736025,0.6619911489014948,0.7746167107214715,0.9143197847004629
"B=0.5*10^(-2), n=4000"
0.27117434841440774,0.2888491146180462,0.309544050517509,0.3341490023250462,0.36391867707691417,0.40066042487991527,0.4469423056699257,0.5064410268984735,0.5839880869363537,0.6849289753669792,0.8124904588578216
0.00002231553692631884,0.00003334027269762639,0.00005188153614772892,0.0000846638961384409,0.00014596287287031747,0.0002677684561407604,0.0005253739530006645,0.0011031334124949593,0.002460886272489228,0.005732169737856244,0.013557411762655682
2.215223021977772e-6,2.9026698557653415e-6,3.879097590485966e-6,5.307507935519092e-6,7.4896494089024e-6,0.000011083020600564867,0.00001787085742762782,0.000033841783089445045,0.00008193563471677391,0.0002540399168737859,0.0009093789771746337
0.272830986967164,0.2909889202908933,0.31238348311636116,0.3380396639589993,0.36945708915752934,0.4089069160364798,0.45986982711256896,0.5278736827793525,0.6215255360851237,0.7536199873168123,0.9406016036049436
0.11377121494679705,0.13921465579483933,0.1737942446592696,0.22212610011881057,0.2918119872413016,0.395702034218532,0.5557855648332646,0.8096414472072866,1.218625493024983,1.8719750548822078,2.86740528219139
0.000059306476318652283,0.00010272674732881072,0.0001873839225504935,0.00036245879441087754,0.0007483575286055699,0.0016571924830532444,0.0039394033010446946,0.009999753886252297,0.026737877083778092,0.07362933989331279,0.20253878450497073
4.683000593198009e-6,6.967765912404372e-6,0.000010655283750542799,0.000016824585178303804,0.000027698074312589324,0.00004869386452623799,0.00009659446842927542,0.00023686132116641328,0.0007610439826137304,0.0030110877524836366,0.012931467591311805
0.11650334268757398,0.14331750072973085,0.1802057570924315,0.23261765131510714,0.30990837776066454,0.42880469564255863,0.6202442886895991,0.9431188843000324,1.5098947977897053,2.528729269581348,4.350183953438938
"B=0.5*10^(-2), n=8000"
0.1995528862321676,0.21984035192607887,0.2461215321557122,0.28189786608421186,0.3341122000795309,9.758009450003572,0.5687845562144758,0.8386061940491232,1.2018936496714514,2.51101010592175,5.247654077568192
3.7881151881382707e-6,7.016738771852459e-6,0.000014586399094691455,0.000035683629051781304,0.00011053438730295449,0.06829373951576301,0.002976514216356293,0.022260140496276126,0.12490731589303994,0.32218846691439307,0.5725997954901455
7.453926022438622e-7,1.1957368780865352e-6,2.055620333698037e-6,3.8647937777427475e-6,8.174136470463375e-6,0.002123872294962615,0.00010058618750240905,0.0016814731292405713,0.03041745843628473,0.22759937472572148,0.48003012123149885
0.20002054283174323,0.220535733079783,0.24723522776440018,0.2838799433738045,0.33823809334067023,10.775095971613064,0.6076192807114482,1.006647033213531,1.712775945063284,2.736585718472666,5.4838101021196834
0.032356652123109855,0.044395924912024654,0.06448448353321275,0.10143043956109112,0.1790591554834524,28.179815583947423,0.9459148574249903,2.5636655724759594,5.583295922919733,22.065779628036726,61.30505519009235
3.9108731566576115e-6,9.234331377596602e-6,0.00002550371625791606,0.00008745262096206627,0.00040462110214287687,0.511361286776424,0.02658447901891682,0.2835270863233652,2.0904888090241966,6.867521878319103,13.640149796475626
6.687644235864457e-7,1.3417670305792349e-6,2.9834671470524443e-6,7.556976921042265e-6,0.000022528902161746175,0.012580540989415771,0.000737558740395544,0.02020302681911846,0.4704756705940251,4.261249000628655,11.02415229740763
0.03265679000133134,0.044964231576287615,0.06569340959287999,0.10445512274240032,0.1885937670362761,34.04746805969666,1.1949783846824307,4.2558027436761785,12.894432432221071,28.368261808872,67.35959850857392

